Permutations that Destroy Arithmetic Progressions in Elementary $p$-Groups

Given an abelian group $G$, it is natural to ask whether there exists a permutation $\pi$ of $G$ that "destroys" all nontrivial 3-term arithmetic progressions (APs), in the sense that $\pi(b) - \pi(a) \neq \pi(c) - \pi(b)$ for every ordered triple $(a,b,c) \in G^3$ satisfying $b-a = c-b \neq 0$. This question was resolved for infinite groups $G$ by Hegarty, who showed that there exists an AP-destroying permutation of $G$ if and only if $G/\Omega_2(G)$ has the same cardinality as $G$, where $\Omega_2(G)$ denotes the subgroup of all elements in $G$ whose order divides $2$. In the case when $G$ is finite, however, only partial results have been obtained thus far. Hegarty has conjectured that an AP-destroying permutation of $G$ exists if $G = \mathbb{Z}/n\mathbb{Z}$ for all $n \neq 2,3,5,7$, and together with Martinsson, he has proven the conjecture for all $n > 1.4 \times 10^{14}$. In this paper, we show that if $p$ is a prime and $k$ is a positive integer, then there is an AP-destroying permutation of the elementary $p$-group $(\mathbb{Z}/p\mathbb{Z})^k$ if and only if $p$ is odd and $(p,k) \not\in \{(3,1),(5,1), (7,1)\}$.

==> CheckCode.txt <==
(*This Mathematica program checks whether Z/pZ has an AP-destroying \
permutation for each prime 11 to 1303. One observes from the output of \
the following program that 11,13,29,and 31 give exceptions,but it was \
shown in the paper Permutations avoiding arithmetic patterns by Peter \
Hegarty (and one may check by hand) that there is an AP-destroying \
permutation for these primes.*)

For[j = 5, j <= 213, 
 j++,(*The 5th prime is 11, and the 213th prime is 1303*)
 
 p = Prime[j];
 badtab = {0, PowerMod[3, -1, p], 2*PowerMod[3, -1, p], 1, 
   3*PowerMod[2, -1, p], 
   3}; (*List of values we do not want to take for y*)
 i = 0;
 done = False;
 f[x_] := 
  Piecewise[{{1, Mod[x, p] == 0}, {0, 
     Mod[x, p] == 1}, {PowerMod[x, -1, p], 
     Mod[x (x - 1), p] != 
      0}}]; (*Defining the initial permutation f from the paper*)
 
 While[i <= p - 1 && ! done,
  If[MemberQ[badtab, i],
   i++,
   r = 1;
   good = True;
   g[x_] := 
    Piecewise[{{PowerMod[i, -1, p], 
       Mod[x, p] == 3}, {PowerMod[3, -1, p], Mod[x, p] == i}, {f[x], 
       Mod[(x - i) (x - 3), p] != 
        0}}]; (*Defining the permutation f' from the paper*)
   While[r <= p - 1 && good, 
    good = ! ((Mod[2*g[3 + r] - g[3] - g[3 + 2 r], p] == 
          0) || (Mod[2*g[3] - g[3 - r] - g[3 + r], p] == 
          0) || (Mod[2*g[i + r] - g[i] - g[i + 2 r], p] == 
          0) || (Mod[2*g[i] - g[i - r] - g[i + r], p] == 0)); r++
    ];
   If[good, done = True, i++
    ]
   ]
  ];(*This loop checks whether there is a choice of y such that f' \
destroys the AP (0, 3/2, 3)*)
 
 If[! good, Print[good, "     ", p],
  badtab2 = {0, PowerMod[3, -1, p], 2*PowerMod[3, -1, p], 1, 
    3*PowerMod[2, -1, p], 3, 
    i}; (*List of values we do not want to take for z*)
  k = 0;
  done2 = False;
  
  While[k <= p - 1 && ! done2,
   If[MemberQ[badtab2, k],
    k++,
    s = 1;
    good2 = True;
    h[x_] := 
     Piecewise[{{PowerMod[k, -1, p], 
        Mod[x - PowerMod[3, -1, p], p] == 0}, {3, 
        Mod[x, p] == k}, {g[x], 
        Mod[(x - PowerMod[3, -1, p]) (x - k), p] != 
         0}}]; (*Defining the permutation f'' from the paper*)
    While[s <= p - 1 && good2, 
     good2 = ! ((Mod[2*h[3 + s] - h[3] - h[3 + 2 s], p] == 
           0) || (Mod[2*h[3] - h[3 - s] - h[3 + s], p] == 
           0) || (Mod[2*h[k + s] - h[k] - h[k + 2 s], p] == 
           0) || (Mod[2*h[k] - h[k - s] - h[k + s], p] == 0)); s++
     ];
    If[good2, done2 = True, k++
     ]
    ]
   ];
  Print[good2, "     ", p, "      ", i, "      ", k]
  ]
 
 ] (*This loop checks whether there is a choice of z such that f'' \
destroys the AP (1/3, 2/3, 1)*)

--------------------------------------------------------------------

#This sage program is designed to deal with the case where (p,k) = (5,3) but can easily be modified for the cases where (p,k) = (5,2), (7,2), and (7,3). Specifically, one needs to change the parameter qq to be the particular value of p^k under consideration, and the list bad must also be altered accordingly.

qq=5^3;
k=GF(qq,'a');
L=[];
for x in enumerate(k) : L.append(x[1]); # We have now constructed a list of the field elements.
#show(L)
bad=[0,2,4,1,3]; #Here, we list the values that we do not want y to take. These values depend on the particular choice of (p,k).
perm=[];
perm.append(L[qq-1]);
for m in range(qq-1) : 
    if m > 0 : 
        perm.append(1/L[m]);
perm.append(L[0]); #We have now constructed the starter permutation f.
#show(perm)
i=0;
done=-1;
while ((i<qq-1) & (done==-1)) : 
    if (L[i] in bad) : 
        i=i+1;
    else :
        r=1;
        good=True;
        perm2=[];
        for j in range(qq) :      
            perm2.append(perm[j]);
        p=perm.index(L[qq-1]/3);
        q=perm.index(1/L[i]);
        perm2[p],perm2[q] = perm2[q],perm2[p]; #We have now constructed the modified permutation f'.
        while ((r<qq) & (good)) :
            good = not ((2*perm2[L.index(L[p]+L[r])] - perm2[p] - perm2[L.index(L[p]+2*L[r])] == 0) | (2*perm2[p] - perm2[L.index(L[p]+L[r])] - perm2[L.index(L[p]-L[r])] == 0) | (2*perm2[L.index(L[q]+L[r])] - perm2[q] - perm2[L.index(L[q]+2*L[r])] == 0) | (2*perm2[q] - perm2[L.index(L[q]+L[r])] - perm2[L.index(L[q]-L[r])] == 0));
            r=r+1;
        if good : 
            done=1;
        else :
            i=i+1;        
#show(perm2)
#The above loop checks whether there exists a value of y for which the permutation f' destroys the AP (0,3/2,3).
if not good :
    show(good)
else : 
    bad.append(L[i]); #We need to prevent z from being equal to y.
    n=0;
    done2=-1;
    while ((n<qq) & (done2==-1)) :
        if (L[n] in bad) : 
            n=n+1;
        else :
            s=1;
            good2=True;
            perm3=[];
            for l in range(qq) :
                perm3.append(perm2[l]);
            y=L.index(L[qq-1]/3);
            perm3[y],perm3[n] = perm3[n],perm3[y]; #We have now constructed the modified permutation f''.
            while ((s<qq) & (good2)) : 
                good2 = not ((2*perm3[L.index(L[y]+L[s])] - perm3[y] - perm3[L.index(L[y]+2*L[s])] == 0) | (2*perm3[y] - perm3[L.index(L[y]+L[s])] - perm3[L.index(L[y]-L[s])] == 0) | (2*perm3[L.index(L[n]+L[s])] - perm3[n] - perm3[L.index(L[n]+2*L[s])] == 0) | (2*perm3[n] - perm3[L.index(L[n]+L[s])] - perm3[L.index(L[n]-L[s])] == 0));
                s=s+1;
            if good2 :
                done2=1;
            else :
                n=n+1;
#show(perm3)
#The above loop checks whether there exists a value of z for which the permutation f'' destroys the AP (1/3,2/3,1).
show(good2)
